Don't Forget to Lock the Front Door! Inferring the Deployment of Source Address Validation of Inbound Traffic

This paper concerns the problem of the absence of ingress filtering at the network edge, one of the main causes of important network security issues. Numerous network operators do not deploy the best current practice - Source Address Validation (SAV) that aims at mitigating these issues. We perform the first Internet-wide active measurement study to enumerate networks not filtering incoming packets by their source address. The measurement method consists of identifying closed and open DNS resolvers handling requests coming from the outside of the network with the source address from the range assigned inside the network under the test. The proposed method provides the most complete picture of the inbound SAV deployment state at network providers. We reveal that 32 673 Autonomous Systems (ASes) and 197 641 Border Gateway Protocol (BGP) prefixes are vulnerable to spoofing of inbound traffic. Finally, using the data from the Spoofer project and performing an open resolver scan, we compare the filtering policies in both directions.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> plan-camera-ready.txt <==
# Plan for camera-ready version

The following outlines the plan of changes towards the camera-ready version of the paper. The plan is split into changes per reviewer (A-D). This plan does not include minor changes, which will be dealt with directly in the text. 

In terms of specific revisions, the major concern is related to inconsistent results (Q9B and Q18D, see below). 

[Q9B] If "due to inconsistent filtering policies inside networks and possible packets losses, we may obtain contradictory results for a single AS or a network", would it be possible to have more measurements for these problematic cases (and if needed, fewer for others?). It would help to clarify via an example what are these inconsistent filtering policies.

[Q18D] However, some results from this study are surprising, if not downright baffling. Consider the 28% of /24 blocks you observed that were inconsistent. If I interpreted your results correctly, that means some resolvers in these /24s forwarded DNS requests from spoofed sources while other resolvers did not. However, it is counter-intuitive that providers would have different filtering policies for addresses belonging to the same /24 (especially considering that prior work [3, 4] found that filtering rules tend to be consistent within /24s). Given these results, it would have been valuable if you could have obtained validation from providers that they are indeed employing inconsistent filtering policies even within /24s. Some insight into the motivation for such policies will also help us understand these results and will be solid takeaways.
  
* After submitting the paper we made additional measurements in close cooperation with the service provider that kindly agreed to let us perform our study from his network. In fact, one of three upstream providers did perform SAV for outgoing traffic (all the traffic routed through that provider was discarded because of spoofed source IP addresses), which significantly influenced the results. Our service provider disabled the upstream provider implementing SAV and we repeated our measurement study between December 14th and 24th. The number of inconsistent results at /24 address blocks dropped from 28% to 12%. Therefore, we plan to incorporate the results from the latest scan in the camera-ready version of the paper.

* While at the AS level inconsistencies are very likely due to different filtering policies, we agree with both reviewers that at /24 blocks results seem counter-intuitive. One possible explanation are packets loses. While we agree that obtaining validation from providers would be very valuable, it is unfortunately not feasible within the timeline. However, as suggested by the reviewer B and D (Q21D, see below), we plan to perform more measurements for the problematic cases. We propose to randomly sample 1000 inconsistent /24 prefixes and repeat the scan a few consecutive times to estimate the impact of packet loses and potentially other factors (changes in routing tables).

.........

We will either adjust wording or will add clarifications in the text to address the following comments:

[Q5A] The remark about "resolver cache is empty" seems superfluous since you're using a unique record for each measurement?
[Q6A] At page 9 you describe that on average inconsistent ASes form a relationship with 21 other ASes. Then in the next paragraph you describe that 78% percent of inconsistent ASes are stub. Stub networks typically have very few peerings, so that would mean you have a very small set of extremely connected inconsistent ASes?
[Q8A] Figure 5/third column of Table 3 does not seem to be a fair representation. For example, since many African countries have not been online for long, they do not have a large number of IP addresses. The impact of a single spoofing network then puts a large mark on that chart. Perhaps a better calculation is to divide by population, but even that may not be entirely fair.
[Q10B] When you say "shows the absence of inbound SAV", is it necessarily because the query was blocked by SAV at the edge? Is it possible that a message was filtered or lost somewhere else in an e2e measurement, such as in the transit networks?
[Q11B] I could not understand the values in Table 2 vs Figure 2, and how both would match corresponding information given in the text. The values seem completely different. Which are right? Is there an explanation?
[Q12B] Could not understand the following, please clarify in the text. "Stub ASes have a simpler topology and are less likely to be in the inconsistent group. As expected, we find 78% of inconsistent ASes are stub" -- considering the remaining 22% of inconsistent ASes as not stubs, how stubs are LESS likely?
[Q13B] There is some apparent inconsistency in "We identified 3 116 networks blocking spoofed outbound traffic and 531 that allow spoofing" but in the next paragraph "In total, we identify 23 369 /24 networks without outbound filtering and 531 /24 networks with outbound SAV in place."
[Q14B] Terminology: "spoofing-enabled networks" -- perhaps coin a better name for this vulnerability and use it, such as "networks vulnerable to self-spoofing"? this is unlike existing work on SAV and introducing a term of yours could help the work. "Around 90% of spoofing ASes" -- revise the use of "spoofing ASes", since these ASes are subject to spoofing but do not cause spoofing?
[Q15C] Intro: spoofing doesn't cause DDoS.  Idiots cause DDoS.  But, allowing spoofing does enable DDoS.
[Q19D] In step 1,the scanner sends packets with the destination address being every host of this network and the source being another host on this network, thus 254 packets in total, where all the destination addresses are different" What source address in the /24 did you try? Was it the .1? Did you try varying the source address? If so, what was the effect? Also: once you found a local resolver address within a /24 (like 1.2.3.5 in Fig 1), did you send it DNS requests with spoofed source addresses belonging to only one other host in the /24? If not, how many source addresses did you try and did you observe any inconsistencies based on the different source addresses?
[Q20D] We send consecutive spoofed and non-spoofed requests to the same host from the same vantage point" How many vantage points did you use in this study? Section 6 suggests there was only one but the sentence above implies that could have been many...
[Q21D] You distinguish between open and closed DNS resolvers based upon whether the local DNS resolver forwarded a DNS request to the authoritative DNS server (and sent the scanner a DNS response) when the source address was not spoofed. However, there can sometimes be packet losses; did you perform DNS requests towards local resolvers multiple times to account for packet loss?
[Q23D] We use MaxMind databases to map every resolver that resolved a spoofed query to its country" Does "resolver" above refer to the local resolver (i.e. 1.2.3.5) in Fig 1? Or is it the resolver that sent the DNS request to your authoritative DNS server (which may not always be the same as local resolvers)?
[Q25D] Section 5.5 (the comparison with Spoofer) felt very rushed and I found it hard to extract takeaways. One result I wanted to see was a direct comparison of /24 networks with a Spoofer client which was tagged by Spoofer as (not) implementing inbound SAV.





==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

